Code Rate Optimization via Neural Polar Decoders

This paper proposes a method to optimize communication code rates via the application of neural polar decoders (NPDs). Employing this approach enables simultaneous optimization of code rates over input distributions while providing a practical coding scheme within the framework of polar codes. The proposed approach is designed for scenarios where the channel model is unknown, treating the channel as a black box that produces output samples from input samples. We employ polar codes to achieve our objectives, using NPDs to estimate mutual information (MI) between the channel inputs and outputs, and optimize a parametric model of the input distribution. The methodology involves a two-phase process: a training phase and an inference phase. In the training phase, two steps are repeated interchangeably. First, the estimation step estimates the MI of the channel inputs and outputs via NPDs. Second, the improvement step optimizes the input distribution parameters to maximize the MI estimate obtained by the NPDs. In the inference phase, the optimized model is used to construct polar codes. This involves incorporating the Honda-Yamamoto (HY) scheme to accommodate the optimized input distributions and list decoding to enhance decoding performance. Experimental results on memoryless and finite-state channels (FSCs) demonstrate the effectiveness of our approach, particularly in cases where the channel's capacity-achieving input distribution is non-uniform. For these cases, we show significant improvements in MI and bit error rates (BERs) over those achieved by uniform and independent and identically distributed (i.i.d.) input distributions, validating our method for block lengths up to 1024. This scalable approach has potential applications in real-world communication systems, bridging theoretical capacity estimation and practical coding performance.

==> figures/awgn_mi.csv <==
iter,c1,c2,c3,c4,c5,c6,c7,c8
99,0.182325995,0.281749166,0.180595291,0.159723777,0.280772132,0.082018017,0.1701467,0.198250729
199,0.246461121,0.376671206,0.252814289,0.188743915,0.392454398,0.114356689,0.24763645,0.278535842
299,0.283993281,0.437680418,0.293505556,0.206919772,0.447212814,0.139530219,0.292493696,0.317132317
399,0.304245227,0.47046044,0.318543736,0.224162323,0.480315906,0.156805877,0.315759853,0.33917757
499,0.316424716,0.491842742,0.336419269,0.236793825,0.497873142,0.171357178,0.329083865,0.354422456
599,0.325125641,0.505212759,0.348746942,0.243358081,0.509347394,0.182066817,0.339480259,0.362718254
699,0.331369751,0.514440145,0.357611874,0.248914045,0.518804505,0.188305639,0.345650674,0.370313309
799,0.336398738,0.52202617,0.363443032,0.253060417,0.525715886,0.194870109,0.349894668,0.375642836
899,0.340408406,0.527221766,0.368685837,0.256699678,0.530990465,0.199413482,0.354129462,0.37995328
999,0.343764798,0.531938949,0.371822198,0.259449594,0.535481921,0.202299867,0.357809783,0.382841643
1099,0.449336757,0.60117164,0.481850335,0.360712162,0.601236478,0.301150228,0.460228504,0.485340465
1199,0.497795621,0.608051505,0.52240565,0.418091637,0.610106139,0.349383493,0.504094399,0.526709602
1299,0.529882768,0.610831347,0.544063683,0.460721794,0.612370807,0.390969801,0.532183208,0.551441051
1399,0.547860888,0.611652951,0.558273406,0.489176925,0.612892129,0.425551728,0.54936522,0.565114704
1499,0.559272109,0.612228706,0.569038574,0.510554326,0.612829226,0.454269735,0.561102262,0.576309011
1599,0.568255064,0.614773533,0.57628919,0.527214801,0.612902319,0.47669838,0.571400197,0.582458681
1699,0.575622543,0.616137098,0.582260471,0.539844648,0.613187552,0.495085561,0.578070544,0.58628379
1799,0.580475205,0.617020788,0.586766373,0.549200031,0.613508687,0.50993106,0.582603361,0.590710882
1899,0.584970402,0.617418024,0.590357715,0.555528262,0.615303627,0.521377151,0.587079898,0.592866899
1999,0.588179039,0.618314484,0.59343887,0.56165811,0.616357192,0.530502507,0.590197814,0.596088005
2099,0.608081903,0.615550465,0.62335134,0.618265383,0.626914175,0.617992275,0.618544726,0.614529705
2199,0.613024943,0.61718129,0.62718995,0.619715541,0.620128772,0.620856173,0.617700764,0.614956437
2299,0.61403375,0.617802621,0.624663697,0.619043733,0.622107561,0.618559387,0.620947796,0.617097363
2399,0.61643222,0.617215343,0.62212562,0.618970254,0.620009717,0.619396169,0.622879205,0.618936932
2499,0.615738743,0.619027481,0.622071488,0.618609606,0.619490243,0.619361213,0.621206157,0.619498542
2599,0.617030247,0.618662878,0.62157003,0.616911922,0.620282224,0.619672889,0.620838458,0.619839153
2699,0.616270427,0.619165798,0.62094225,0.617604454,0.620527084,0.618570007,0.620476607,0.619617683
2799,0.617205841,0.619557059,0.621452135,0.61784725,0.62013965,0.619526274,0.620138876,0.620401064
2899,0.617313201,0.619755785,0.622516837,0.618219808,0.620874102,0.619449269,0.619984608,0.620345728
2999,0.618596106,0.619979233,0.622865747,0.618908899,0.621409699,0.619191424,0.619916416,0.619921877
3099,0.62413945,0.615729843,0.621607565,0.618031401,0.618552766,0.619687422,0.619760127,0.6195123
3199,0.623453584,0.615785952,0.624197022,0.622426073,0.616982435,0.620766398,0.619130585,0.618845953
3299,0.620191374,0.615747299,0.623167146,0.621593247,0.617664519,0.620247397,0.617813585,0.620812747
3399,0.618853005,0.616810496,0.625049368,0.620181055,0.617769213,0.622692603,0.616066456,0.620396506
3499,0.620479961,0.617350779,0.624150586,0.621013451,0.617423442,0.6224655,0.61703919,0.620855442
3599,0.619421708,0.618705186,0.622715305,0.620365764,0.617746769,0.622611943,0.617317716,0.619032039
3699,0.618808719,0.619585436,0.620786262,0.620113122,0.619184157,0.623433419,0.617710352,0.619944579
3799,0.619451891,0.620660241,0.620750876,0.621500678,0.618813363,0.623168178,0.617744362,0.619909365
3899,0.61959597,0.62113616,0.619862801,0.621381795,0.618419952,0.622035587,0.617903059,0.619728697
3999,0.619030921,0.620101169,0.619553748,0.621136074,0.618770582,0.621940437,0.618202738,0.619223455
4099,0.618541243,0.621535375,0.620077263,0.615410686,0.622367943,0.620809565,0.623014512,0.619441185
4199,0.619469305,0.623528955,0.619893973,0.617249911,0.620128084,0.622576128,0.618873299,0.618351374
4299,0.619794868,0.623119894,0.620089775,0.615459744,0.623586354,0.622701847,0.619047216,0.618370808
4399,0.619974332,0.624187477,0.620766441,0.616403284,0.622937335,0.621307885,0.617773685,0.618695598
4499,0.619698643,0.624585573,0.620063763,0.616759116,0.62175964,0.620883862,0.618345011,0.619570473
4599,0.61985992,0.624176814,0.619956488,0.617658413,0.620423851,0.620778737,0.618836408,0.619443894
4699,0.619705437,0.622979943,0.620187031,0.617264444,0.620184064,0.620500212,0.619561616,0.620792625
4799,0.619844184,0.623003548,0.620425141,0.618952583,0.620141413,0.620876381,0.620088958,0.620819841
4899,0.619234505,0.622424095,0.619970634,0.618948068,0.619645114,0.621595225,0.620007911,0.62095029
4999,0.618751535,0.621946887,0.619487105,0.619020559,0.620883131,0.621612853,0.619622283,0.620884765
5099,0.623183829,0.617100673,0.613803379,0.62318198,0.615655933,0.620529578,0.62306443,0.61591094
5199,0.621949638,0.620774438,0.618508523,0.623479682,0.616307146,0.619341736,0.623736538,0.616440561
5299,0.622072047,0.621832475,0.618792854,0.623401817,0.61748815,0.618972232,0.623057594,0.616178288
5399,0.621343786,0.621706756,0.619578084,0.622323701,0.618286494,0.618308078,0.623782844,0.617156482
5499,0.620585171,0.621859261,0.621161614,0.621263557,0.618531096,0.616756923,0.621841676,0.61782902
5599,0.621386008,0.621788835,0.620753542,0.621102538,0.618078481,0.616716292,0.621822371,0.618361177
5699,0.620738837,0.621869494,0.619966377,0.620584698,0.617922192,0.618178016,0.620700227,0.617523063
5799,0.620371182,0.620714029,0.618507578,0.620899082,0.617622899,0.618424338,0.621171245,0.618099635
5899,0.619983103,0.620369419,0.618857777,0.620360304,0.618238855,0.619387914,0.621625451,0.617683093
5999,0.619712445,0.620989029,0.618934954,0.620129847,0.61901153,0.619622584,0.621184015,0.617885516
6099,0.623952806,0.616322925,0.625227327,0.623465966,0.62209707,0.618776515,0.616542547,0.621382912
6199,0.622603043,0.613881803,0.620665315,0.623857227,0.621955744,0.619390107,0.618380052,0.623856195
6299,0.623241744,0.618726554,0.620532673,0.625972184,0.623186366,0.615579487,0.61825859,0.624910492
6399,0.62069696,0.618928677,0.620664283,0.624053674,0.624526669,0.616921296,0.617705579,0.622130994
6499,0.619259271,0.619657969,0.620090119,0.622272536,0.623829753,0.619416678,0.617980408,0.620938552
6599,0.619078517,0.619850332,0.620446983,0.621802421,0.62359534,0.61930433,0.618293803,0.619795341
6699,0.619645071,0.620152592,0.620109338,0.622113667,0.622735384,0.618336799,0.618272692,0.620298777
6799,0.620296369,0.620049402,0.620034611,0.621925475,0.621621796,0.618875491,0.618538534,0.620598027
6899,0.620393883,0.620037621,0.620111273,0.622314027,0.621833206,0.618178102,0.61928868,0.620706806
6999,0.620747351,0.61945159,0.619856051,0.621850748,0.622416098,0.617543744,0.619727622,0.621286946
7099,0.61528071,0.614867995,0.621948219,0.61615636,0.622531714,0.625504563,0.627138355,0.621263943
7199,0.620125977,0.620877026,0.621458456,0.616982693,0.624568504,0.618520519,0.618723287,0.618113866
7299,0.621460735,0.621380247,0.621397746,0.618006721,0.624999536,0.619838981,0.616716808,0.618034496
7399,0.621494056,0.621450502,0.620638744,0.618140223,0.623457453,0.620492214,0.618769765,0.619495016
7499,0.62210223,0.621829121,0.620328358,0.619194734,0.622319229,0.620384037,0.618778192,0.618433711
7599,0.623693026,0.621864937,0.619785796,0.620212957,0.622310458,0.619082902,0.619083848,0.617425162
7699,0.62356391,0.622160059,0.620204487,0.620365592,0.622638472,0.618786361,0.619385119,0.618534622
7799,0.623155667,0.621746054,0.620518184,0.620615096,0.621690761,0.618703466,0.620180066,0.619348186
7899,0.623042244,0.622520019,0.620732431,0.619976395,0.621362275,0.619275867,0.620416843,0.619178568
7999,0.623069589,0.622517826,0.621048578,0.62034289,0.621005927,0.618976488,0.620995436,0.619220876
8099,0.620810425,0.62249306,0.624819642,0.624376571,0.627941944,0.614654865,0.620619997,0.625727624
8199,0.621984035,0.622427062,0.621101807,0.619773929,0.622315832,0.623414887,0.621921261,0.62388698
8299,0.620492214,0.622290465,0.621532193,0.6194325,0.620097385,0.622417646,0.621623258,0.621623043
8399,0.618682484,0.621830325,0.620736043,0.620306817,0.619121212,0.621334628,0.62004377,0.620428495
8499,0.617924298,0.62251989,0.621374098,0.620472307,0.620177314,0.621054856,0.620123656,0.619663903
8599,0.618432679,0.621807151,0.620288071,0.621083491,0.620215709,0.620121807,0.620258662,0.619791686
8699,0.618823295,0.621787072,0.619745896,0.619320067,0.620082724,0.620206895,0.619948233,0.620521451
8799,0.62027672,0.621664577,0.619890232,0.618888003,0.620871178,0.62147531,0.619341177,0.62075509
8899,0.620506446,0.621463013,0.620374363,0.617563307,0.620260898,0.621472687,0.619704104,0.621313474
8999,0.620347792,0.621570632,0.619829049,0.616813462,0.620639517,0.621084222,0.619739919,0.621455274
9099,0.616927487,0.626148337,0.615844641,0.616104077,0.620045102,0.615750481,0.621054727,0.616919146
9199,0.620144594,0.628485667,0.620953601,0.61685835,0.621765359,0.617705579,0.621917435,0.620787036
9299,0.619569957,0.625927984,0.624141342,0.615946541,0.618944499,0.617850475,0.623232285,0.620640377
9399,0.619168292,0.623684513,0.624756868,0.615688567,0.618404775,0.620416155,0.622853063,0.620159299
9499,0.617935176,0.623348201,0.624459854,0.616333717,0.61773099,0.619782829,0.623193288,0.617664046
9599,0.618183863,0.621974103,0.623713277,0.617785981,0.617737396,0.620686297,0.62217571,0.617245612
9699,0.618144651,0.622455568,0.623457453,0.618185841,0.617817841,0.620327584,0.621797219,0.617881174
9799,0.618462604,0.621917306,0.62297143,0.617852625,0.618095593,0.619518922,0.621480728,0.618279615
9899,0.618305455,0.621620807,0.622918632,0.617616449,0.618757812,0.619158403,0.621290773,0.6179513
9999,0.618566396,0.621274477,0.622185727,0.618209446,0.618661459,0.619282359,0.62119055,0.618656772
10099,0.620047166,0.62680961,0.610601449,0.622381358,0.605980834,0.618308379,0.617239506,0.619883439
10199,0.619251188,0.622383766,0.612733948,0.619661151,0.608097984,0.622290809,0.6157476,0.618789887
10299,0.618324545,0.623125871,0.61763468,0.617340116,0.612843716,0.618143662,0.619288035,0.617260961
10399,0.618077062,0.620372686,0.618522153,0.618821704,0.613171128,0.618421414,0.619103454,0.619490544
10499,0.618521207,0.619533325,0.617565199,0.617936423,0.614780928,0.619433962,0.618254419,0.619869809
10599,0.618408859,0.619407606,0.61735826,0.619617425,0.61624678,0.620104952,0.619058051,0.620135135
10699,0.617702957,0.619334857,0.617760571,0.619613082,0.616948985,0.619655734,0.619645243,0.619075421
10799,0.618524647,0.621138697,0.61845882,0.620402353,0.618586733,0.620049918,0.620150184,0.618831378
10899,0.618558441,0.621205985,0.618699467,0.62144689,0.618977821,0.619290529,0.620365248,0.618879017
10999,0.618356792,0.62174829,0.618510716,0.620664197,0.618301026,0.620417187,0.620520978,0.618779267
11099,0.621176232,0.608743392,0.617928727,0.619164981,0.612125903,0.623226223,0.619643351,0.616308779
11199,0.62035149,0.616299234,0.618642025,0.61959038,0.617871414,0.624273984,0.617285168,0.620414607
11299,0.619073658,0.617552085,0.621702757,0.618217357,0.618306358,0.626476953,0.617547226,0.62217442
11399,0.6188472,0.616779281,0.621058037,0.618140481,0.619456492,0.624589142,0.617143669,0.620735183
11499,0.61897034,0.617172132,0.620305871,0.618536256,0.617423313,0.622961971,0.618569276,0.622479431
11599,0.619295645,0.617340933,0.619744692,0.618905459,0.618233523,0.623284009,0.61779587,0.622318541
11699,0.619104486,0.6182929,0.619088062,0.618726769,0.620107317,0.622350616,0.617512443,0.621156884
11799,0.61915161,0.619111624,0.618773979,0.618515317,0.619958638,0.622136841,0.61804933,0.62108405
11899,0.620381286,0.61896948,0.619159048,0.61791944,0.619740091,0.621682592,0.617877304,0.621693298
11999,0.620613935,0.619249167,0.619329655,0.618499193,0.620542949,0.621215358,0.618062443,0.62162257
12099,0.623789165,0.619110979,0.625324798,0.615169136,0.615175156,0.619375617,0.6143419,0.624011882
12199,0.620078682,0.619434994,0.619432457,0.619139485,0.616633397,0.616060522,0.616501572,0.62489712
12299,0.619361686,0.619360697,0.620313352,0.62086331,0.618512307,0.616822449,0.616527455,0.623675183
12399,0.621207103,0.618163311,0.620990104,0.619755914,0.619571978,0.614569906,0.616899067,0.623185291
12499,0.620918817,0.617191996,0.621647895,0.619240783,0.617762248,0.614746188,0.619778787,0.624827553
12599,0.620344223,0.616681036,0.62197191,0.619407305,0.61807947,0.616862391,0.619765631,0.623716287
12699,0.620103663,0.617135586,0.622424783,0.619310221,0.618311087,0.617350435,0.6200666,0.623720372
12799,0.619121341,0.617956545,0.621991559,0.618842944,0.618316032,0.617155923,0.620195759,0.623497095
12899,0.619139614,0.619113859,0.621790898,0.619188328,0.619151954,0.61799537,0.619716487,0.623023283
12999,0.619237773,0.619492694,0.6211086,0.619573311,0.619688883,0.617950354,0.620147647,0.623001742
13099,0.617778027,0.615969286,0.624316765,0.623959428,0.626930772,0.630529638,0.612765034,0.615032367
13199,0.622787108,0.616976373,0.62452783,0.625191081,0.62479952,0.62884137,0.618223763,0.61701034
13299,0.619037671,0.61771779,0.627011303,0.621806076,0.624774238,0.626569307,0.616812474,0.6185366
13399,0.620295939,0.617613139,0.625326604,0.621590367,0.623982559,0.624701017,0.617776866,0.618716708
13499,0.619562347,0.618048642,0.623394938,0.621859261,0.623149905,0.62435847,0.618069108,0.62038193
13599,0.619896724,0.618846727,0.623328767,0.622293174,0.621480384,0.623902243,0.617958523,0.620329906
13699,0.621223958,0.618732875,0.623034462,0.622062932,0.621719655,0.623503115,0.61867999,0.620396205
13799,0.620971917,0.619505507,0.623131933,0.622341716,0.621915199,0.622909516,0.617720112,0.620840436
13899,0.620912798,0.618775784,0.62319432,0.62244426,0.62209505,0.622694323,0.618050147,0.620943196
13999,0.621453683,0.618993386,0.621872289,0.622187533,0.622428352,0.622488847,0.617869006,0.620632208
14099,0.626068795,0.612806095,0.624815041,0.618822478,0.612931556,0.623273045,0.629260449,0.627193991
14199,0.62190273,0.623204682,0.61969486,0.621546812,0.613844526,0.619620004,0.623517131,0.628170552
14299,0.621735391,0.622631077,0.619723022,0.618624182,0.617398762,0.622263378,0.624291827,0.625556286
14399,0.621516027,0.620302646,0.619939032,0.619119406,0.619605257,0.621251948,0.625392473,0.625333053
14499,0.623477876,0.620404546,0.620622147,0.618606554,0.618097915,0.6188693,0.624923089,0.625465609
14599,0.62235139,0.620201908,0.619471239,0.618739238,0.617778457,0.618973092,0.624339509,0.622696946
14699,0.621909781,0.620152936,0.619211288,0.619108528,0.618477223,0.620330551,0.623167318,0.621464045
14799,0.622525866,0.62002756,0.619574386,0.619163562,0.618287999,0.620243828,0.622138045,0.62124739
14899,0.621771206,0.620006793,0.619426739,0.619375058,0.618909931,0.619847365,0.622274729,0.620945217
14999,0.62204999,0.620457603,0.619293968,0.619637762,0.618975886,0.620552838,0.621991559,0.620068019
15099,0.622926629,0.621802421,0.620054518,0.632772292,0.611102693,0.624929238,0.623328423,0.62245617
15199,0.622625186,0.61869491,0.621541867,0.625866801,0.619312069,0.625662615,0.620043899,0.621909394
15299,0.62046861,0.620767645,0.622674459,0.624167699,0.621115393,0.621209038,0.6188914,0.619886792
15399,0.622650898,0.62113616,0.622921641,0.622879463,0.621101162,0.622576257,0.620829773,0.620914174
15499,0.621949208,0.620720951,0.622426589,0.622211998,0.621809945,0.62198038,0.620453303,0.620664154
15599,0.621566074,0.619924242,0.621476213,0.621793134,0.621048492,0.620477252,0.6203548,0.620934038
15699,0.621948907,0.620676322,0.621370616,0.620755047,0.621113717,0.619405542,0.620814682,0.620499997
15799,0.621455231,0.620358885,0.621118876,0.62033356,0.621062638,0.620231016,0.6209312,0.61970836
15899,0.621698071,0.619766835,0.620483658,0.621349892,0.621523121,0.620219923,0.621654688,0.619091373
15999,0.621659676,0.620190428,0.621000337,0.62122658,0.621184659,0.619796029,0.621553992,0.618853865
16099,0.632118929,0.629706271,0.619108915,0.622979685,0.623948163,0.619259056,0.622077378,0.625338384
16199,0.626012427,0.624252873,0.619546826,0.616288098,0.626579024,0.619526833,0.620169446,0.621546468
16299,0.623776266,0.622453075,0.620801611,0.615021876,0.627741928,0.619596529,0.619871185,0.623592202
16399,0.621998352,0.622398556,0.61898311,0.615858271,0.628116592,0.621398176,0.62186283,0.622568346
16499,0.622067532,0.623041857,0.61933662,0.618380826,0.627132765,0.620982236,0.620703237,0.622090234
16599,0.621983906,0.62153903,0.618300295,0.618309668,0.624240705,0.619266752,0.620614752,0.622534207
16699,0.62194134,0.620464525,0.619166142,0.618692373,0.623788047,0.619428975,0.619963454,0.623006945
16799,0.621797176,0.620094719,0.619004908,0.618971458,0.622699096,0.619872561,0.620531985,0.622317939
16899,0.622285477,0.620218289,0.619532508,0.618916767,0.622955221,0.619871443,0.621316226,0.6226917
16999,0.622616716,0.6203014,0.620302045,0.61865415,0.622516794,0.620824743,0.621183026,0.622858266
17099,0.621266179,0.625518579,0.623261651,0.62137384,0.626717642,0.624602342,0.624650712,0.624665373
17199,0.61780232,0.621422511,0.625849861,0.622990348,0.62702949,0.621390523,0.621550037,0.625586168
17299,0.61944699,0.620898179,0.622771844,0.62330211,0.623579862,0.623127977,0.622104939,0.625199551
17399,0.620662305,0.620499481,0.622897435,0.623771236,0.625334601,0.622414292,0.61948259,0.625402276
17499,0.620500512,0.620479617,0.621921218,0.624017429,0.62477785,0.620512379,0.620024679,0.624730856
17599,0.620496772,0.619708059,0.621730833,0.6238445,0.624377904,0.620250837,0.61956497,0.623859248
17699,0.619967108,0.619445055,0.621399423,0.623460678,0.624059306,0.620090678,0.618945187,0.623100503
17799,0.619749937,0.619702513,0.621340476,0.622369448,0.623350437,0.62020208,0.619433962,0.622671793
17899,0.619941397,0.620268379,0.622643459,0.621529786,0.622557812,0.620270013,0.619692495,0.622279286
17999,0.620729593,0.620520849,0.623183313,0.621699705,0.621789178,0.619609642,0.618969437,0.622065297
18099,0.614722497,0.627467487,0.617268013,0.61535965,0.623673076,0.619856609,0.619987144,0.62083317
18199,0.620606239,0.622549299,0.619889544,0.616123081,0.623657555,0.618565278,0.621068141,0.617481572
18299,0.621315839,0.619893672,0.61862143,0.614518225,0.619720958,0.616892016,0.62164007,0.619457223
18399,0.61947541,0.619185361,0.618837999,0.616802843,0.621248809,0.618145296,0.619305448,0.618671864
18499,0.619463715,0.619800027,0.617203734,0.617627628,0.621069474,0.618150112,0.621221292,0.619584232
18599,0.619157715,0.620186644,0.619248436,0.617136403,0.621384589,0.618641853,0.6212151,0.619241084
18699,0.619765029,0.620369935,0.619808927,0.617954911,0.621214326,0.619282144,0.621610918,0.619038875
18799,0.620217816,0.620350114,0.619112956,0.618692459,0.620682341,0.619539215,0.621368982,0.620094891
18899,0.619366072,0.620183935,0.619331675,0.618706604,0.620198253,0.619529369,0.620818938,0.620441178
18999,0.619609599,0.620623523,0.619402876,0.619562519,0.621076396,0.620205433,0.620885238,0.620202123
19099,0.62032595,0.624541331,0.621872418,0.621912017,0.617103511,0.617122644,0.619242889,0.619107926
19199,0.619944235,0.619902443,0.623606175,0.622455052,0.618850855,0.619204709,0.619241986,0.6191219
19299,0.620439158,0.622042939,0.621699189,0.622630733,0.619873765,0.620467621,0.619917491,0.617360496
19399,0.620941003,0.622054333,0.621593935,0.621665136,0.62100597,0.620590889,0.620988599,0.618426402
19499,0.621935149,0.621358276,0.620436363,0.622031674,0.620117077,0.621909351,0.621543716,0.617573669
19599,0.622707867,0.621993666,0.6193659,0.622440563,0.621103484,0.621875342,0.621286,0.619329311
19699,0.623339645,0.621989581,0.619852955,0.623031323,0.621530474,0.621084867,0.621826413,0.619271653
19799,0.623110091,0.621465292,0.619739403,0.622924565,0.620531168,0.620562727,0.620983397,0.619473002
19899,0.623479682,0.621315538,0.619722291,0.623172908,0.620743782,0.620605164,0.620868813,0.619691549
19999,0.622905131,0.621590582,0.619522533,0.622145312,0.620783037,0.620301185,0.621420448,0.619762449
